Neural Machine Translation For Paraphrase Generation

Training a spoken language understanding system, as the one in Alexa, typically requires a large human-annotated corpus of data. Manual annotations are expensive and time consuming. In Alexa Skill Kit (ASK) user experience with the skill greatly depends on the amount of data provided by skill developer. In this work, we present an automatic natural language generation system, capable of generating both human-like interactions and annotations by the means of paraphrasing. Our approach consists of machine translation (MT) inspired encoder-decoder deep recurrent neural network. We evaluate our model on the impact it has on ASK skill, intent, named entity classification accuracy and sentence level coverage, all of which demonstrate significant improvements for unseen skills on natural language understanding (NLU) models, trained on the data augmented with paraphrases.

==> images/Reports_BT_models.csv <==
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,,0.330232558,0.41627907,274/224/430,,,0.5,0.2061,0.5697,0.4419,0.4301
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-20k_epoch9-en_epoch1.mlp,0.148837209,0.148837209,,,123/0/430,0.5,0.2049,0.583,0.4206,0.4379
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch4-EN_epoch8.mlp,0.330232558,0.451162791,,,274/394/430,0.5,0.1789,0.5343,0.4111,0.3979
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch6-en_epoch5.mlp,0.160465116,0.202325581,,,130/122/430,0.5,0.1931,0.5461,0.4194,0.4106
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.195348837,0.430232558,,,118/507/430,0.5,0.1729,0.521,0.4111,0.3874
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.195348837,0.430232558,,,118/507/430,0.5,0.5059,0.8036,0.7417,0.6894
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch6-en_epoch2.mlp,0.165116279,0.527906977,0.0491206791995/0.160097028502/135,695,430,0.5,0.5699,0.7232,0.8981,0.6643
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch6-en_epoch2.mlp,0.165116279,0.527906977,0.049120679,0.160097029,135/695/430,0.5,0.5699,0.7232,0.6643,
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch6-en_epoch5.mlp,0.165116279,0.523255814,0.049120679,0.167980594,135/713/430,0.5,0.5592,0.7003,0.6462,
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.2,0.595348837,0.056397817,0.189205579,119/1148/430,0.5,0.5462,0.6811,0.6293,
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch6-en_epoch14.mlp,0.165116279,0.502325581,0.049120679,0.151000606,135/614/430,0.5,0.5639,0.7239,0.6625,
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.2,0.602325581,0.056397817,0.186173438,119/1171/430,0.5,0.5462,0.6523,0.6116,
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.2,0.430232558,0.056397817,0.118859915,119/807/430,0.5,0.5473,0.6686,0.6221,
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.2,0.430232558,0.056397817,0.118859915,119/807/430,0.5,0.526,0.6656,0.612,
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.2,0.430232558,0.056397817,0.118859915,119/807/430,0.5,0.526,0.6656,0.612,
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.2,0.430232558,0.056397817,0.118859915,119/807/430,0.5,0.526,0.6656,0.612,
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.2,0.430232558,0.056397817,0.118859915,119/807/430,0.5,0.4004,0.6154,0.5329,
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.2,0.430232558,0.056397817,0.118859915,119/807/430,0.5,0.5616,0.8671,0.7498,
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.2,0.430232558,0.056397817,0.118859915,119/807/430,0.5,0.7902,0.9461,0.8863,
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.2,0.430232558,0.056397817,0.118859915,119/807/430,0.5,0.7902,0.9461,0.8863,
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-150-12k.v3.mlp,0.2,0.2,0.056397817,0.056397817,119/0/430,0.5,".0
IC",".0
IN",".0
IN",
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-150-12k.v3.mlp,0.2,0.2,0.056397817,0.056397817,119/0/430,0.5,".0
IC",".0
IN",".0
IN",
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.2,0.46744186,0.056397817,0.090357793,119/883/430,0.5,0.7168,0.9166,0.8399,
amzn1.echo-sdk-ams.app.04654d8f-d6cb-44d4-a3fe-c53732eac1b2_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.215384615,0.492307692,0.022988506,0.057471264,28/146/65,0.5,0.5959,0.2721,0.4935,
amzn1.echo-sdk-ams.app.04654d8f-d6cb-44d4-a3fe-c53732eac1b2_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.215384615,0.492307692,0.022988506,0.057471264,28/146/65,0.5,0.5959,0.2721,0.4935,
amzn1.echo-sdk-ams.app.04654d8f-d6cb-44d4-a3fe-c53732eac1b2_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.215384615,0.538461538,0.022988506,0.063218391,28/155/65,0.5,0.5864,0.238,0.4763,
amzn1.echo-sdk-ams.app.04654d8f-d6cb-44d4-a3fe-c53732eac1b2_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.215384615,0.492307692,0.022988506,0.057471264,28/146/65,0.5,0.5959,0.2721,0.4935,
amzn1.echo-sdk-ams.app.04654d8f-d6cb-44d4-a3fe-c53732eac1b2_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.215384615,0.492307692,0.022988506,0.057471264,28/146/65,0.5,0.61,0.3435,0.5258,
amzn1.echo-sdk-ams.app.04654d8f-d6cb-44d4-a3fe-c53732eac1b2_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.215384615,0.492307692,0.022988506,0.057471264,28/146/65,0.5,0.61,0.3435,0.5258,
amzn1.echo-sdk-ams.app.04654d8f-d6cb-44d4-a3fe-c53732eac1b2_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.215384615,0.492307692,0.022988506,0.057471264,28/146/65,0.5,0.4198,0.0272,0.2956,
amzn1.echo-sdk-ams.app.04654d8f-d6cb-44d4-a3fe-c53732eac1b2_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.215384615,0.492307692,0.022988506,0.057471264,28/146/65,0.5,0.4182,0.0238,0.2935,
amzn1.echo-sdk-ams.app.04654d8f-d6cb-44d4-a3fe-c53732eac1b2_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.215384615,0.492307692,0.022988506,0.057471264,28/146/65,0.5,0.4512,0.4931,0.4645,
amzn1.echo-sdk-ams.app.0afff5d3-1615-4c87-af8d-f9e116998d33_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.172413793,0.431034483,0.018292683,0.071138211,45/282/116,0.5,0.2196,0.3855,0.2946,
amzn1.echo-sdk-ams.app.0afff5d3-1615-4c87-af8d-f9e116998d33_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.172413793,0.431034483,0.018292683,0.071138211,45/286/116,0.5,0.2177,0.3831,0.2925,
amzn1.echo-sdk-ams.app.0afff5d3-1615-4c87-af8d-f9e116998d33_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.172413793,0.431034483,0.018292683,0.06504065,45/284/116,0.5,0.21,0.3644,0.2798,
amzn1.echo-sdk-ams.app.0afff5d3-1615-4c87-af8d-f9e116998d33_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.172413793,0.431034483,0.018292683,0.071138211,45/286/116,0.5,0.2177,0.3831,0.2925,
amzn1.echo-sdk-ams.app.0afff5d3-1615-4c87-af8d-f9e116998d33_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.172413793,0.431034483,0.018292683,0.071138211,45/286/116,0.5,0.2138,0.3738,0.2861,
amzn1.echo-sdk-ams.app.0afff5d3-1615-4c87-af8d-f9e116998d33_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.172413793,0.431034483,0.018292683,0.071138211,45/286/116,0.5,0.2138,0.3738,0.2861,
amzn1.echo-sdk-ams.app.0afff5d3-1615-4c87-af8d-f9e116998d33_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.172413793,0.431034483,0.018292683,0.071138211,45/286/116,0.5,0.2215,0.3995,0.302,
amzn1.echo-sdk-ams.app.0afff5d3-1615-4c87-af8d-f9e116998d33_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.172413793,0.431034483,0.018292683,0.071138211,45/286/116,0.5,0.2177,0.3785,0.2903,
amzn1.echo-sdk-ams.app.0afff5d3-1615-4c87-af8d-f9e116998d33_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.172413793,0.431034483,0.018292683,0.071138211,45/286/116,0.5,0.2119,0.4205,0.3062,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,,0.430656934,0.620437956,75/338/137,,,0.5,0.9333,0.9822,0.9333,0.2846
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-20k_epoch9-en_epoch1.mlp,0.277372263,0.299270073,,,52/23/137,0.5,0.934,".0
IN",0.934,0.291
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch4-EN_epoch8.mlp,0.430656934,0.627737226,,,75/218/137,0.5,0.932,0.9836,0.932,0.2841
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch6-en_epoch5.mlp,0.277372263,0.379562044,,,52/63/137,0.5,0.9354,".0
IN",0.9354,0.2919
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.284671533,0.437956204,,,52/112/137,0.5,0.9326,".0
IN",0.9326,0.29
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.284671533,0.437956204,,,52/112/137,0.5,0.8234,0,0.8234,0.2174
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch6-en_epoch2.mlp,0.277372263,0.503649635,0.0352941176471/0.107189542484/52,100,137,0.5,0.8901,0.0013,0.8901,0.2622
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch6-en_epoch5.mlp,0.277372263,0.467153285,0.035294118,0.092810458,52/90/137,0.5,".0
IC",0.8676,0.2905,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch6-en_epoch2.mlp,0.277372263,0.503649635,0.035294118,0.107189542,52/100/137,0.5,0.8901,0.0013,0.2622,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.284671533,0.525547445,0.036601307,0.08496732,52/161/137,0.5,0.8221,0.8608,0.1699,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch6-en_epoch14.mlp,0.277372263,0.437956204,0.035294118,0.081045752,52/70/137,0.5,".0
IC",0.0013,0.3353,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.284671533,0.532846715,0.036601307,0.08496732,52/166/137,0.5,0.82,0.4597,0.0342,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch8-EN-nn_epoch16.mlp,0.430656934,0.729927007,0.155555556,0.34379085,75/477/137,0.5,0.901,0.9508,0.2526,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.284671533,0.489051095,0.036601307,0.08496732,52/206/137,0.5,0.8241,0.9208,0.1914,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.284671533,0.518248175,0.036601307,0.079738562,52/196/137,0.5,0.8241,0.869,0.174,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.284671533,0.489051095,0.036601307,0.08496732,52/206/137,0.5,0.8241,0.9208,0.1914,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.284671533,0.518248175,0.036601307,0.079738562,52/196/137,0.5,0.8241,0.869,0.174,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.284671533,0.489051095,0.036601307,0.08496732,52/206/137,0.5,0.8241,0.9208,0.1914,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.284671533,0.489051095,0.036601307,0.08496732,52/206/137,0.5,0.8241,0.8649,0.1726,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.284671533,0.489051095,0.036601307,0.08496732,52/206/137,0.5,0.8241,0.8635,0.1722,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch8-EN-nn_epoch7.mlp,0.430656934,0.715328467,0.155555556,0.216993464,75/489/137,0.5,0.8241,".0
IN",0.2179,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.284671533,0.489051095,0.036601307,0.08496732,52/206/137,0.5,0.8241,0.8635,0.1722,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.284671533,0.489051095,0.036601307,0.08496732,52/206/137,0.5,0.8241,".0
IN",0.2179,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.284671533,0.489051095,0.036601307,0.08496732,52/206/137,0.5,0.8241,0.9986,0.2174,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.284671533,0.489051095,0.036601307,0.08496732,52/206/137,0.5,0.8901,0.004,0.2631,
amzn1.echo-sdk-ams.app.3dcfc44d-faf0-4441-9a82-16911fd1fbb0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.229166667,0.395833333,0.069767442,0.151162791,51/110/48,0.5,".6
IC",".0
IN",0.6072,
amzn1.echo-sdk-ams.app.3dcfc44d-faf0-4441-9a82-16911fd1fbb0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.229166667,0.395833333,0.069767442,0.151162791,51/110/48,0.5,".6
IC",".0
IN",0.6072,
amzn1.echo-sdk-ams.app.3dcfc44d-faf0-4441-9a82-16911fd1fbb0_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.229166667,0.416666667,0.069767442,0.162790698,51/107/48,0.5,0.5425,".0
IN",0.5509,
amzn1.echo-sdk-ams.app.3dcfc44d-faf0-4441-9a82-16911fd1fbb0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.229166667,0.395833333,0.069767442,0.151162791,51/110/48,0.5,".6
IC",".0
IN",0.6072,
amzn1.echo-sdk-ams.app.3dcfc44d-faf0-4441-9a82-16911fd1fbb0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.229166667,0.395833333,0.069767442,0.151162791,51/110/48,0.5,0.0351,".0
IN",0.0527,
amzn1.echo-sdk-ams.app.3dcfc44d-faf0-4441-9a82-16911fd1fbb0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.229166667,0.395833333,0.069767442,0.151162791,51/110/48,0.5,0.0351,".0
IN",0.0527,
amzn1.echo-sdk-ams.app.3dcfc44d-faf0-4441-9a82-16911fd1fbb0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.229166667,0.395833333,0.069767442,0.151162791,51/110/48,0.5,0.0277,".7
IN",".04
I",
amzn1.echo-sdk-ams.app.3dcfc44d-faf0-4441-9a82-16911fd1fbb0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.229166667,0.395833333,0.069767442,0.151162791,51/110/48,0.5,0.0277,".7
IN",".04
I",
amzn1.echo-sdk-ams.app.3dcfc44d-faf0-4441-9a82-16911fd1fbb0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.229166667,0.395833333,0.069767442,0.151162791,51/110/48,0.5,0.4611,".0
IN",0.4709,
amzn1.echo-sdk-ams.app.3f5f7bd8-5b9d-40e7-8463-eef44329e29d_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.188679245,0.509433962,0.017077799,0.055028463,54/328/159,0.5,0.5517,0.3556,0.4782,
amzn1.echo-sdk-ams.app.3f5f7bd8-5b9d-40e7-8463-eef44329e29d_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.188679245,0.509433962,0.017077799,0.05313093,54/331/159,0.5,0.5496,0.3556,0.4768,
amzn1.echo-sdk-ams.app.3f5f7bd8-5b9d-40e7-8463-eef44329e29d_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.188679245,0.471698113,0.017077799,0.045540797,54/305/159,0.5,0.4778,0.3732,0.4385,
amzn1.echo-sdk-ams.app.4a9ece2b-1d76-45de-810a-821cc08c97c1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.003003003,0.015015015,0,0.001964637,1/4/333,0.5,0.0558,0.0816,0.0683,
amzn1.echo-sdk-ams.app.4a9ece2b-1d76-45de-810a-821cc08c97c1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.003003003,0.015015015,0,0.001964637,1/4/333,0.5,0.0558,0.0816,0.0683,
amzn1.echo-sdk-ams.app.4a9ece2b-1d76-45de-810a-821cc08c97c1_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.003003003,0.006006006,0,0,1/1/333,0.5,0.0558,0.0816,0.0683,
amzn1.echo-sdk-ams.app.4a9ece2b-1d76-45de-810a-821cc08c97c1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.003003003,0.015015015,0,0.001964637,1/4/333,0.5,0.0558,0.0816,0.0683,
amzn1.echo-sdk-ams.app.4a9ece2b-1d76-45de-810a-821cc08c97c1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.003003003,0.015015015,0,0.001964637,1/4/333,0.5,0.0558,0.0816,0.0683,
amzn1.echo-sdk-ams.app.4a9ece2b-1d76-45de-810a-821cc08c97c1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.003003003,0.015015015,0,0.001964637,1/4/333,0.5,0.0558,0.0816,0.0683,
amzn1.echo-sdk-ams.app.4a9ece2b-1d76-45de-810a-821cc08c97c1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.003003003,0.015015015,0,0.001964637,1/4/333,0.5,0.0558,0.0816,0.0683,
amzn1.echo-sdk-ams.app.4a9ece2b-1d76-45de-810a-821cc08c97c1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.003003003,0.015015015,0,0.001964637,1/4/333,0.5,0.0558,0.0816,0.0683,
amzn1.echo-sdk-ams.app.4a9ece2b-1d76-45de-810a-821cc08c97c1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.003003003,0.015015015,0,0.001964637,1/4/333,0.5,0.0558,0.0816,0.0683,
amzn1.echo-sdk-ams.app.58ebc8c0-2d8a-43e2-a820-dac67db1d3f0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.808510638,0.921985816,0.304904051,0.36673774,323/598/141,0.5,0.3376,"aN
IN",0.3714,
amzn1.echo-sdk-ams.app.58ebc8c0-2d8a-43e2-a820-dac67db1d3f0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.808510638,0.921985816,0.304904051,0.36673774,323/598/141,0.5,0.3376,"aN
IN",0.3714,
amzn1.echo-sdk-ams.app.58ebc8c0-2d8a-43e2-a820-dac67db1d3f0_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.808510638,0.914893617,0.304904051,0.36673774,323/593/141,0.5,0.2467,"aN
IN",0.2805,
amzn1.echo-sdk-ams.app.58ebc8c0-2d8a-43e2-a820-dac67db1d3f0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.808510638,0.921985816,0.304904051,0.36673774,323/598/141,0.5,0.3376,"aN
IN",0.3714,
amzn1.echo-sdk-ams.app.58ebc8c0-2d8a-43e2-a820-dac67db1d3f0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.808510638,0.921985816,0.304904051,0.36673774,323/598/141,0.5,0.2623,"aN
IN",0.3064,
amzn1.echo-sdk-ams.app.58ebc8c0-2d8a-43e2-a820-dac67db1d3f0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.808510638,0.921985816,0.304904051,0.36673774,323/598/141,0.5,0.2623,"aN
IN",0.3064,
amzn1.echo-sdk-ams.app.58ebc8c0-2d8a-43e2-a820-dac67db1d3f0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.808510638,0.921985816,0.304904051,0.36673774,323/598/141,0.5,0.2337,"aN
IN",0.2519,
amzn1.echo-sdk-ams.app.58ebc8c0-2d8a-43e2-a820-dac67db1d3f0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.808510638,0.921985816,0.304904051,0.36673774,323/598/141,0.5,0.2961,"aN
IN",0.3324,
amzn1.echo-sdk-ams.app.58ebc8c0-2d8a-43e2-a820-dac67db1d3f0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.808510638,0.921985816,0.304904051,0.36673774,323/598/141,0.5,".0
IC","aN
IN",0.5402,
amzn1.echo-sdk-ams.app.5b902dbe-ef94-4a47-83be-5b6b1c470fa5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.161073826,0.261744966,0.062200957,0.088516746,40/214/149,0.5,0.4139,0.1131,0.299,
amzn1.echo-sdk-ams.app.5b902dbe-ef94-4a47-83be-5b6b1c470fa5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.161073826,0.261744966,0.062200957,0.088516746,40/214/149,0.5,0.4139,0.1131,0.299,
amzn1.echo-sdk-ams.app.5b902dbe-ef94-4a47-83be-5b6b1c470fa5_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.161073826,0.268456376,0.062200957,0.093301435,40/196/149,0.5,0.4083,0.2477,0.3469,
amzn1.echo-sdk-ams.app.5b902dbe-ef94-4a47-83be-5b6b1c470fa5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.161073826,0.261744966,0.062200957,0.088516746,40/214/149,0.5,0.4139,0.1131,0.299,
amzn1.echo-sdk-ams.app.5b902dbe-ef94-4a47-83be-5b6b1c470fa5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.161073826,0.261744966,0.062200957,0.088516746,40/214/149,0.5,0.4139,0.2446,0.3492,
amzn1.echo-sdk-ams.app.5b902dbe-ef94-4a47-83be-5b6b1c470fa5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.161073826,0.261744966,0.062200957,0.088516746,40/214/149,0.5,0.4139,0.2446,0.3492,
amzn1.echo-sdk-ams.app.5b902dbe-ef94-4a47-83be-5b6b1c470fa5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.161073826,0.261744966,0.062200957,0.088516746,40/214/149,0.5,0.395,0.3363,0.3726,
amzn1.echo-sdk-ams.app.5b902dbe-ef94-4a47-83be-5b6b1c470fa5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.161073826,0.261744966,0.062200957,0.088516746,40/214/149,0.5,0.4026,0.2935,0.3609,
amzn1.echo-sdk-ams.app.5b902dbe-ef94-4a47-83be-5b6b1c470fa5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.161073826,0.261744966,0.062200957,0.088516746,40/214/149,0.5,0.6824,0.1743,0.4883,
amzn1.echo-sdk-ams.app.60786130-18f6-476f-b716-d0a109fe6b1c_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.269461078,0.550898204,0.06156406,0.131447587,85/446/167,0.5,0.1518,0.2306,0.7931,
amzn1.echo-sdk-ams.app.60786130-18f6-476f-b716-d0a109fe6b1c_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.269461078,0.550898204,0.06156406,0.131447587,85/446/167,0.5,0.1518,0.2306,0.7931,
amzn1.echo-sdk-ams.app.60786130-18f6-476f-b716-d0a109fe6b1c_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.269461078,0.538922156,0.06156406,0.133111481,85/444/167,0.5,0.1255,0.2223,0.7775,
amzn1.echo-sdk-ams.app.60786130-18f6-476f-b716-d0a109fe6b1c_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.269461078,0.550898204,0.06156406,0.131447587,85/446/167,0.5,0.1518,0.2306,0.7931,
amzn1.echo-sdk-ams.app.60786130-18f6-476f-b716-d0a109fe6b1c_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.269461078,0.550898204,0.06156406,0.131447587,85/446/167,0.5,0.1477,0.1933,0.7692,
amzn1.echo-sdk-ams.app.60786130-18f6-476f-b716-d0a109fe6b1c_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.269461078,0.550898204,0.06156406,0.131447587,85/446/167,0.5,0.1477,0.1933,0.7692,
amzn1.echo-sdk-ams.app.60786130-18f6-476f-b716-d0a109fe6b1c_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.269461078,0.550898204,0.06156406,0.131447587,85/446/167,0.5,0.0809,0.203,0.7479,
amzn1.echo-sdk-ams.app.60786130-18f6-476f-b716-d0a109fe6b1c_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.269461078,0.550898204,0.06156406,0.131447587,85/446/167,0.5,0.0951,0.2085,0.7569,
amzn1.echo-sdk-ams.app.60786130-18f6-476f-b716-d0a109fe6b1c_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.269461078,0.550898204,0.06156406,0.131447587,85/446/167,0.5,0.9331,0.4309,0.229,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch4-EN_epoch8.mlp,0.329133858,0.458267717,,,388/655/635,0.5,0.4297,0.2665,0.5472,0.3597
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-en_epoch5.mlp,0.067716535,0.097637795,,,61/119/635,0.5,0.4345,0.2089,0.5344,0.3378
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.074015748,0.258267717,,,61/365/635,0.5,0.4847,0.2515,0.6182,0.3847
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.074015748,0.258267717,,,60/365/635,0.5,0.402,0.5074,0.5894,0.4472
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-en_epoch9.mlp,0.074015748,0.288188976,0.0310227823558/0.101793504605/64,323,635,0.5,0.3678,0.5245,0.5985,0.435
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-en_epoch2.mlp,0.074015748,0.330708661,0.0310227823558/0.111972855065/64,425,635,0.5,0.4837,0.5003,0.6705,0.4908
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-en_epoch5.mlp,0.074015748,0.322834646,0.031022782,0.116335434,64/402/635,0.5,0.4036,0.4925,0.4417,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-en_epoch2.mlp,0.074015748,0.330708661,0.031022782,0.111972855,64/425/635,0.5,0.4837,0.5003,0.4908,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.078740157,0.362204724,0.035870092,0.129907901,63/559/635,0.5,0.3828,0.4648,0.4179,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-en_epoch14.mlp,0.074015748,0.307086614,0.031022782,0.1095492,64/350/635,0.5,0.4009,0.5117,0.4484,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.078740157,0.363779528,0.035870092,0.124091129,63/559/635,0.5,0.3502,0.457,0.396,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-nn_epoch16.mlp,0.403149606,0.592125984,0.15414445,0.270479884,490/1764/635,0.5,0.4079,0.6268,0.5018,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch15.mlp,0.078740157,0.267716535,0.035870092,0.098400388,63/511/635,0.5,0.3924,0.5131,0.4442,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch15.mlp,0.078740157,0.267716535,0.035870092,0.098400388,63/511/635,0.5,0.3481,0.4989,0.4128,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch15.mlp,0.078740157,0.267716535,0.035870092,0.098400388,63/511/635,0.5,0.3481,0.4989,0.4128,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch8.mlp,0.078740157,0.269291339,0.035870092,0.098400388,63/529/635,0.5,0.3769,0.5017,0.4304,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.078740157,0.267716535,0.035870092,0.097430926,63/523/635,0.5,0.379,0.4939,0.4283,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.275590551,0.035870092,0.09452254,63/497/635,0.5,0.3416,0.496,0.4079,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch7.mlp,0.078740157,0.264566929,0.035870092,0.098885119,63/506/635,0.5,0.3438,0.4939,0.4082,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-20k_epoch9-1p-EN-fr_epoch10.mlp,0.078740157,0.206299213,0.035870092,0.058652448,63/417/635,0.5,0.402,0.5103,0.4484,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-20k_epoch9-1p-EN-fr_epoch13.mlp,0.078740157,0.206299213,0.035870092,0.058652448,63/419/635,0.5,0.3988,0.5088,0.446,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.078740157,0.267716535,0.035870092,0.097430926,63/523/635,0.5,0.379,0.4939,0.4283,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.078740157,0.25984252,0.035870092,0.095976733,63/517/635,0.5,0.3609,0.5017,0.4213,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.078740157,0.25984252,0.035870092,0.095976733,63/517/635,0.5,0.3998,0.5266,0.4542,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch2.mlp,0.078740157,0.267716535,0.035870092,0.094037809,63/471/635,0.5,0.3614,0.4889,0.4161,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch2.mlp,0.078740157,0.286614173,0.035870092,0.102278236,63/505/635,0.5,0.3555,0.4527,0.3972,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.078740157,0.280314961,0.035870092,0.101793505,63/553/635,0.5,0.3731,0.4811,0.4195,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.296062992,0.035870092,0.105186621,63/532/635,0.5,0.3571,0.4655,0.4036,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.078740157,0.25984252,0.035870092,0.095976733,63/517/635,0.5,0.3694,0.496,0.4237,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.234645669,0.035870092,0.084827921,63/444/635,0.5,0.3454,0.5202,0.4204,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.078740157,0.222047244,0.035870092,0.08434319,63/472/635,0.5,0.394,0.4953,0.4375,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.078740157,0.25984252,0.035870092,0.095976733,63/517/635,0.5,0.3694,0.496,0.4237,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.078740157,0.25984252,0.035870092,0.095976733,63/517/635,0.5,0.3694,0.496,0.4237,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.078740157,0.247244094,0.035870092,0.091614154,63/499/635,0.5,0.3731,0.4882,0.4225,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.078740157,0.267716535,0.035870092,0.097915657,63/527/635,0.5,0.3737,0.4797,0.4192,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.078740157,0.299212598,0.035870092,0.105186621,63/573/635,0.5,0.3502,0.4633,0.3987,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.078740157,0.299212598,0.035870092,0.105186621,63/573/635,0.5,0.4596,0.4861,0.471,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.078740157,0.299212598,0.035870092,0.105186621,63/573/635,0.5,0.3502,0.4633,0.3987,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.078740157,0.299212598,0.035870092,0.105186621,63/573/635,0.5,0.3502,0.4612,0.3978,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.078740157,0.299212598,0.035870092,0.103732429,63/573/635,0.5,0.3908,0.4626,0.4216,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.078740157,0.299212598,0.035870092,0.105186621,63/573/635,0.5,0.3513,0.4577,0.3969,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.302362205,0.035870092,0.108095007,63/543/635,0.5,0.3267,0.4506,0.3798,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.078740157,0.313385827,0.035870092,0.106156083,63/573/635,0.5,0.3539,0.4491,0.3948,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.078740157,0.313385827,0.035870092,0.105186621,63/573/635,0.5,0.339,0.4491,0.3862,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.056692913,0.154330709,0.020843432,0.047988366,44/250/635,0.5,0.426,0.6439,0.5195,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.056692913,0.154330709,0.020843432,0.047988366,44/250/635,0.5,0.426,0.6439,0.5195,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.146456693,0.035870092,0.057198255,63/233/635,0.5,0.3582,0.754,0.528,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.146456693,0.035870092,0.057198255,63/233/635,0.5,0.3582,0.754,0.528,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.078740157,0.313385827,0.035870092,0.105186621,63/573/635,0.5,0.339,0.4491,0.3862,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.146456693,0.035870092,0.057198255,63/233/635,0.5,0.3582,0.754,0.528,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.146456693,0.035870092,0.057198255,63/233/635,0.5,0.3368,0.6318,0.4634,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.146456693,0.035870092,0.057198255,63/233/635,0.5,0.3368,0.6318,0.4634,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-nn_epoch7.mlp,0.403149606,0.595275591,0.15414445,0.28356762,490/1717/635,0.5,0.4538,0.5437,0.4923,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.146456693,0.035870092,0.057198255,63/233/635,0.5,0.3368,0.6318,0.4634,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.146456693,0.035870092,0.057198255,63/233/635,0.5,0.4324,0.5415,0.4792,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.146456693,0.035870092,0.057198255,63/233/635,0.5,0.4335,0.5429,0.4804,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.146456693,0.035870092,0.057198255,63/233/635,0.5,0.3598,0.6631,0.4899,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.146456693,0.035870092,0.057198255,63/233/635,0.5,0.4148,0.1307,0.7219,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,,0.495726496,0.726495726,82/354/117,,,0.5,0.4109,0.2281,0.4993,0.3598
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-20k_epoch9-en_epoch1.mlp,0.094017094,0.094017094,,,13/4/117,0.5,0.4148,0.2181,0.4954,0.3598
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch4-EN_epoch8.mlp,0.495726496,0.709401709,,,82/270/117,0.5,0.4135,0.1946,0.4889,0.3523
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch6-en_epoch5.mlp,0.094017094,0.145299145,,,13/19/117,0.5,0.4148,0.2181,0.498,0.3598
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.102564103,0.179487179,,,13/27/117,0.5,0.4148,0.1946,0.4889,0.3533
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.102564103,0.179487179,,,13/27/117,0.5,0.4148,0.1946,0.4889,0.3533
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch6-en_epoch2.mlp,0.094017094,0.264957265,0.0143149284254/0.038854805726/13,49,117,0.5,0.6033,0.302,0.7204,0.5192
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch6-en_epoch5.mlp,0.094017094,0.179487179,0.014314928,0.034764826,13/27/117,0.5,0.6033,0.8154,0.6626,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch6-en_epoch2.mlp,0.094017094,0.264957265,0.014314928,0.038854806,13/49/117,0.5,0.6033,0.302,0.5192,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.102564103,0.239316239,0.018404908,0.036809816,13/44/117,0.5,0.5123,0.7718,0.5848,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch6-en_epoch14.mlp,0.094017094,0.179487179,0.014314928,0.026584867,13/24/117,0.5,0.6033,0.812,0.6616,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.102564103,0.230769231,0.018404908,0.036809816,13/44/117,0.5,0.5123,0.7818,0.5876,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch8-EN-nn_epoch16.mlp,0.495726496,0.769230769,0.139059305,0.18404908,82/526/117,0.5,0.4109,0.2046,0.3533,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.102564103,0.188034188,0.018404908,0.036809816,13/46/117,0.5,0.472,0.51,0.4826,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.102564103,0.205128205,0.018404908,0.032719836,13/60/117,0.5,0.472,0.51,0.4826,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.102564103,0.188034188,0.016359918,0.036809816,13/45/117,0.5,0.472,0.4194,0.4573,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.102564103,0.188034188,0.018404908,0.036809816,13/46/117,0.5,0.5396,0.5201,0.5342,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.102564103,0.205128205,0.018404908,0.032719836,13/60/117,0.5,0.472,0.51,0.4826,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.102564103,0.188034188,0.018404908,0.036809816,13/46/117,0.5,0.5396,0.5201,0.5342,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.102564103,0.188034188,0.018404908,0.036809816,13/46/117,0.5,0.5396,0.51,0.5313,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.102564103,0.188034188,0.018404908,0.036809816,13/46/117,0.5,0.5409,0.51,0.5323,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch8-EN-nn_epoch7.mlp,0.495726496,0.743589744,0.139059305,0.145194274,82/529/117,0.5,0.4109,0.208,0.3542,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.102564103,0.188034188,0.018404908,0.036809816,13/46/117,0.5,0.5409,0.51,0.5323,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.102564103,0.188034188,0.018404908,0.036809816,13/46/117,0.5,0.4148,0.2617,0.372,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.102564103,0.188034188,0.018404908,0.036809816,13/46/117,0.5,0.4161,0.208,0.358,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.102564103,0.188034188,0.018404908,0.036809816,13/46/117,0.5,0.6033,0.7281,0.6382,
amzn1.echo-sdk-ams.app.981b5af5-089f-4112-9913-4588bc5beb2a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.661971831,0.830985915,0.094674556,0.272189349,223/503/71,0.5,0.8563,"aN
IN",0.8563,
amzn1.echo-sdk-ams.app.981b5af5-089f-4112-9913-4588bc5beb2a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.661971831,0.830985915,0.094674556,0.272189349,223/503/71,0.5,0.8563,"aN
IN",0.8563,
amzn1.echo-sdk-ams.app.981b5af5-089f-4112-9913-4588bc5beb2a_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.661971831,0.845070423,0.094674556,0.236686391,223/488/71,0.5,0.8638,"aN
IN",0.8638,
amzn1.echo-sdk-ams.app.981b5af5-089f-4112-9913-4588bc5beb2a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.661971831,0.830985915,0.094674556,0.272189349,223/503/71,0.5,0.8563,"aN
IN",0.8563,
amzn1.echo-sdk-ams.app.981b5af5-089f-4112-9913-4588bc5beb2a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.661971831,0.830985915,0.094674556,0.272189349,223/503/71,0.5,0.8449,"aN
IN",0.8449,
amzn1.echo-sdk-ams.app.981b5af5-089f-4112-9913-4588bc5beb2a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.661971831,0.830985915,0.094674556,0.272189349,223/503/71,0.5,0.8449,"aN
IN",0.8449,
amzn1.echo-sdk-ams.app.981b5af5-089f-4112-9913-4588bc5beb2a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.661971831,0.830985915,0.094674556,0.272189349,223/503/71,0.5,0.8449,"aN
IN",0.8449,
amzn1.echo-sdk-ams.app.981b5af5-089f-4112-9913-4588bc5beb2a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.661971831,0.830985915,0.094674556,0.272189349,223/503/71,0.5,0.8449,"aN
IN",0.8449,
amzn1.echo-sdk-ams.app.981b5af5-089f-4112-9913-4588bc5beb2a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.661971831,0.830985915,0.094674556,0.272189349,223/503/71,0.5,0.9848,"aN
IN",0.9848,
amzn1.echo-sdk-ams.app.a541d062-bdb1-4395-b1e2-5d1106ff4ff1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.822222222,0.911111111,0.449039882,0.536189069,204/418/180,0.5,0.2245,"aN
IN",0.2245,
amzn1.echo-sdk-ams.app.a541d062-bdb1-4395-b1e2-5d1106ff4ff1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.822222222,0.911111111,0.449039882,0.536189069,204/418/180,0.5,0.2245,"aN
IN",0.2245,
amzn1.echo-sdk-ams.app.a541d062-bdb1-4395-b1e2-5d1106ff4ff1_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.822222222,0.905555556,0.449039882,0.550960118,204/427/180,0.5,0.2474,"aN
IN",0.2474,
amzn1.echo-sdk-ams.app.a541d062-bdb1-4395-b1e2-5d1106ff4ff1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.822222222,0.911111111,0.449039882,0.536189069,204/418/180,0.5,0.2245,"aN
IN",0.2245,
amzn1.echo-sdk-ams.app.a541d062-bdb1-4395-b1e2-5d1106ff4ff1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.822222222,0.911111111,0.449039882,0.536189069,204/418/180,0.5,0.1767,"aN
IN",0.1767,
amzn1.echo-sdk-ams.app.a541d062-bdb1-4395-b1e2-5d1106ff4ff1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.822222222,0.911111111,0.449039882,0.536189069,204/418/180,0.5,0.1767,"aN
IN",0.1767,
amzn1.echo-sdk-ams.app.a541d062-bdb1-4395-b1e2-5d1106ff4ff1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.822222222,0.911111111,0.449039882,0.536189069,204/418/180,0.5,0.1372,"aN
IN",0.1372,
amzn1.echo-sdk-ams.app.a541d062-bdb1-4395-b1e2-5d1106ff4ff1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.822222222,0.911111111,0.449039882,0.536189069,204/418/180,0.5,0.1975,"aN
IN",0.1975,
amzn1.echo-sdk-ams.app.a541d062-bdb1-4395-b1e2-5d1106ff4ff1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.822222222,0.911111111,0.449039882,0.536189069,204/418/180,0.5,".0
IC","aN
IN",".0
IN",
amzn1.echo-sdk-ams.app.bddf39d8-87aa-4400-81b8-3707d0b6b07a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.052631579,0.133971292,0.002074689,0.01659751,45/169/209,0.5,0.1746,0.2237,0.1984,
amzn1.echo-sdk-ams.app.bddf39d8-87aa-4400-81b8-3707d0b6b07a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.052631579,0.133971292,0.002074689,0.01659751,45/169/209,0.5,0.1746,0.2237,0.1984,
amzn1.echo-sdk-ams.app.bddf39d8-87aa-4400-81b8-3707d0b6b07a_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.052631579,0.14354067,0.002074689,0.020746888,45/184/209,0.5,0.1999,0.2291,0.214,
amzn1.echo-sdk-ams.app.bddf39d8-87aa-4400-81b8-3707d0b6b07a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.052631579,0.133971292,0.002074689,0.01659751,45/169/209,0.5,0.1772,0.2237,0.1997,
amzn1.echo-sdk-ams.app.bddf39d8-87aa-4400-81b8-3707d0b6b07a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.052631579,0.133971292,0.002074689,0.01659751,45/169/209,0.5,0.1772,0.2264,0.201,
amzn1.echo-sdk-ams.app.bddf39d8-87aa-4400-81b8-3707d0b6b07a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.052631579,0.133971292,0.002074689,0.01659751,45/169/209,0.5,0.1797,0.2291,0.2036,
amzn1.echo-sdk-ams.app.bddf39d8-87aa-4400-81b8-3707d0b6b07a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.052631579,0.133971292,0.002074689,0.01659751,45/169/209,0.5,0.162,0.1994,0.1801,
amzn1.echo-sdk-ams.app.bddf39d8-87aa-4400-81b8-3707d0b6b07a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.052631579,0.133971292,0.002074689,0.01659751,45/169/209,0.5,0.1696,0.2183,0.1932,
amzn1.echo-sdk-ams.app.bddf39d8-87aa-4400-81b8-3707d0b6b07a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.052631579,0.133971292,0.002074689,0.01659751,45/169/209,0.5,0.0607,0.9541,0.4934,
amzn1.echo-sdk-ams.app.c3ec6c23-b9d7-4190-b7d0-d58cf372366b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.219512195,0.390243902,0.109243697,0.151260504,18/68/41,0.5,0.7322,"aN
IN",0.7322,
amzn1.echo-sdk-ams.app.c3ec6c23-b9d7-4190-b7d0-d58cf372366b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.219512195,0.390243902,0.109243697,0.151260504,18/68/41,0.5,0.7322,"aN
IN",0.7322,
amzn1.echo-sdk-ams.app.c3ec6c23-b9d7-4190-b7d0-d58cf372366b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.219512195,0.463414634,0.109243697,0.142857143,18/84/41,0.5,0.7322,"aN
IN",0.7322,
amzn1.echo-sdk-ams.app.c3ec6c23-b9d7-4190-b7d0-d58cf372366b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.219512195,0.390243902,0.109243697,0.151260504,18/68/41,0.5,0.7322,"aN
IN",0.7322,
amzn1.echo-sdk-ams.app.c3ec6c23-b9d7-4190-b7d0-d58cf372366b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.219512195,0.390243902,0.109243697,0.151260504,18/68/41,0.5,0.7322,"aN
IN",0.7322,
amzn1.echo-sdk-ams.app.c3ec6c23-b9d7-4190-b7d0-d58cf372366b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.219512195,0.390243902,0.109243697,0.151260504,18/68/41,0.5,0.7322,"aN
IN",0.7322,
amzn1.echo-sdk-ams.app.c3ec6c23-b9d7-4190-b7d0-d58cf372366b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.219512195,0.390243902,0.109243697,0.151260504,18/68/41,0.5,0.7322,"aN
IN",0.7322,
amzn1.echo-sdk-ams.app.c3ec6c23-b9d7-4190-b7d0-d58cf372366b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.219512195,0.390243902,0.109243697,0.151260504,18/68/41,0.5,0.7322,"aN
IN",0.7322,
amzn1.echo-sdk-ams.app.c3ec6c23-b9d7-4190-b7d0-d58cf372366b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.219512195,0.390243902,0.109243697,0.151260504,18/68/41,0.5,0.9959,"aN
IN",0.9959,
amzn1.echo-sdk-ams.app.d6b53286-5fec-4e66-84c4-07ff80e7c58b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.010370961,0.023932988,0.003348681,0.005232315,36/127/2507,0.5,0.9628,0.9995,0.9807,
amzn1.echo-sdk-ams.app.d6b53286-5fec-4e66-84c4-07ff80e7c58b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.010370961,0.023932988,0.003348681,0.005232315,36/128/2507,0.5,0.9628,0.9995,0.9807,
amzn1.echo-sdk-ams.app.d6b53286-5fec-4e66-84c4-07ff80e7c58b_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.010370961,0.027921819,0.003348681,0.006697363,36/147/2507,0.5,0.966,0.9995,0.9823,
amzn1.echo-sdk-ams.app.d6b53286-5fec-4e66-84c4-07ff80e7c58b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.010370961,0.023932988,0.003348681,0.005232315,36/128/2507,0.5,0.9628,0.9995,0.9807,
amzn1.echo-sdk-ams.app.d6b53286-5fec-4e66-84c4-07ff80e7c58b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.010370961,0.023932988,0.003348681,0.005232315,36/128/2507,0.5,0.9606,0.9995,0.9795,
amzn1.echo-sdk-ams.app.d6b53286-5fec-4e66-84c4-07ff80e7c58b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.010370961,0.023932988,0.003348681,0.005232315,36/128/2507,0.5,0.9606,0.9995,0.9795,
amzn1.echo-sdk-ams.app.d6b53286-5fec-4e66-84c4-07ff80e7c58b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.010370961,0.023932988,0.003348681,0.005232315,36/128/2507,0.5,0.04,0.075,0.057,
amzn1.echo-sdk-ams.app.d6b53286-5fec-4e66-84c4-07ff80e7c58b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.010370961,0.023932988,0.003348681,0.005232315,36/128/2507,0.5,0.04,0.0741,0.0566,
amzn1.echo-sdk-ams.app.d6b53286-5fec-4e66-84c4-07ff80e7c58b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.010370961,0.023932988,0.003348681,0.005232315,36/128/2507,0.5,0.9991,0.0136,0.0061,
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,,0.441509434,0.554716981,458/328/265,,,0.5,0.1816,0.3531,0.3527,0.2651
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-20k_epoch9-en_epoch1.mlp,0.143396226,0.143396226,,,75/0/265,0.5,0.1552,0.2695,0.2522,0.2108
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch4-EN_epoch8.mlp,0.441509434,0.59245283,,,458/633/265,0.5,0.1569,0.3085,0.298,0.2307
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch6-en_epoch5.mlp,0.143396226,0.19245283,,,77/93/265,0.5,0.1869,0.2732,0.2839,0.2289
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.158490566,0.494339623,,,77/518/265,0.5,0.164,0.2546,0.2645,0.2081
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.158490566,0.494339623,,,77/519/265,0.5,0.3209,0.3791,0.5291,0.3493
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch6-en_epoch2.mlp,0.143396226,0.471698113,0.0750293083236/0.182883939039/77,516,265,0.5,0.3386,0.3791,0.5661,0.3583
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch6-en_epoch5.mlp,0.143396226,0.479245283,0.075029308,0.1992966,77/515/265,0.5,0.3721,0.3903,0.3809,
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch6-en_epoch2.mlp,0.143396226,0.471698113,0.075029308,0.182883939,77/516/265,0.5,0.3386,0.3791,0.3583,
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.150943396,0.539622642,0.086752638,0.209847597,76/646/265,0.5,0.3897,0.5204,0.4533,
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch6-en_epoch14.mlp,0.143396226,0.471698113,0.075029308,0.182883939,77/480/265,0.5,0.4038,0.4851,0.4434,
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.150943396,0.539622642,0.086752638,0.208675264,76/646/265,0.5,0.3897,0.513,0.4497,
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.150943396,0.381132075,0.086752638,0.180539273,76/453/265,0.5,0.2945,0.2862,0.2904,
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.150943396,0.39245283,0.086752638,0.167643611,76/492/265,0.5,0.3068,0.3773,0.3411,
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.150943396,0.381132075,0.086752638,0.180539273,76/453/265,0.5,0.2945,0.2881,0.2914,
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.150943396,0.39245283,0.086752638,0.167643611,76/493/265,0.5,0.3068,0.3791,0.342,
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.150943396,0.381132075,0.086752638,0.180539273,76/453/265,0.5,0.2945,0.2881,0.2914,
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.150943396,0.381132075,0.086752638,0.180539273,76/453/265,0.5,0.2962,0.3141,0.3049,
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.150943396,0.381132075,0.086752638,0.180539273,76/453/265,0.5,0.2962,0.3141,0.3049,
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.150943396,0.381132075,0.086752638,0.180539273,76/453/265,0.5,0.2962,0.3141,0.3049,
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.150943396,0.381132075,0.086752638,0.180539273,76/453/265,0.5,0.2486,0.2639,0.2561,
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.150943396,0.381132075,0.086752638,0.180539273,76/453/265,0.5,0.268,0.262,0.2651,
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.150943396,0.381132075,0.086752638,0.180539273,76/453/265,0.5,0.4462,0.6617,0.5511,
amzn1.echo-sdk-ams.app.ed4e8815-c350-4d56-bfd2-e5f3667c9573_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.061068702,0.221374046,0.004538578,0.006051437,18/134/131,0.5,0.7668,0.788,0.7771,
amzn1.echo-sdk-ams.app.ed4e8815-c350-4d56-bfd2-e5f3667c9573_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.061068702,0.221374046,0.004538578,0.006051437,18/135/131,0.5,0.7668,0.788,0.7771,
amzn1.echo-sdk-ams.app.ed4e8815-c350-4d56-bfd2-e5f3667c9573_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.061068702,0.259541985,0.004538578,0.007564297,18/128/131,0.5,0.7645,0.7857,0.7748,
amzn1.echo-sdk-ams.app.ed4e8815-c350-4d56-bfd2-e5f3667c9573_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.061068702,0.221374046,0.004538578,0.006051437,18/135/131,0.5,0.7668,0.788,0.7771,
amzn1.echo-sdk-ams.app.ed4e8815-c350-4d56-bfd2-e5f3667c9573_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.061068702,0.221374046,0.004538578,0.006051437,18/135/131,0.5,0.769,0.788,0.7782,
amzn1.echo-sdk-ams.app.ed4e8815-c350-4d56-bfd2-e5f3667c9573_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.061068702,0.221374046,0.004538578,0.006051437,18/135/131,0.5,0.769,0.788,0.7782,
amzn1.echo-sdk-ams.app.ed4e8815-c350-4d56-bfd2-e5f3667c9573_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.061068702,0.221374046,0.004538578,0.006051437,18/135/131,0.5,0.1008,0.788,0.4341,
amzn1.echo-sdk-ams.app.ed4e8815-c350-4d56-bfd2-e5f3667c9573_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.061068702,0.221374046,0.004538578,0.006051437,18/135/131,0.5,0.1031,0.788,0.4353,
amzn1.echo-sdk-ams.app.ed4e8815-c350-4d56-bfd2-e5f3667c9573_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.061068702,0.221374046,0.004538578,0.006051437,18/135/131,0.5,0.7847,0.788,0.7863,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,,0.377659574,0.377659574,161/0/188,,,0.5,0.3181,0.7094,0.4718,0.4274
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-20k_epoch9-en_epoch1.mlp,0.271276596,0.271276596,,,94/0/188,0.5,0.3181,0.7094,0.4718,0.4274
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch4-EN_epoch8.mlp,0.377659574,0.632978723,,,161/519/188,0.5,0.3116,0.6648,0.4718,0.4102
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch6-en_epoch5.mlp,0.287234043,0.414893617,,,97/109/188,0.5,0.3138,0.6703,0.4913,0.4134
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.292553191,0.595744681,,,95/362/188,0.5,0.3268,0.6983,0.487,0.4305
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.292553191,0.595744681,,,95/362/188,0.5,0.6623,0.6927,0.8225,0.6708
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch6-en_epoch2.mlp,0.287234043,0.553191489,0.104011887073/0.258543833581/98,237,188,0.5,0.7077,0.6871,0.8917,0.702
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch6-en_epoch5.mlp,0.287234043,0.505319149,0.104011887,0.249628529,98/211/188,0.5,0.7121,0.7318,0.7176,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch6-en_epoch2.mlp,0.287234043,0.553191489,0.104011887,0.258543834,98/237/188,0.5,0.7077,0.6871,0.702,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.287234043,0.675531915,0.105497771,0.2897474,96/520/188,0.5,0.6515,0.7039,0.6661,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch6-en_epoch14.mlp,0.287234043,0.446808511,0.104011887,0.188707281,98/164/188,0.5,0.7121,0.7039,0.7098,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.287234043,0.680851064,0.105497771,0.294205052,96/542/188,0.5,0.6385,0.6759,0.6489,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch8-EN-nn_epoch16.mlp,0.393617021,0.760638298,0.208023774,0.383358098,170/1390/188,0.5,0.5822,0.6592,0.6037,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.287234043,0.691489362,0.105497771,0.276374443,96/620/188,0.5,0.6103,0.6592,0.624,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.287234043,0.64893617,0.105497771,0.280832095,96/568/188,0.5,0.6147,0.6592,0.6271,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.287234043,0.691489362,0.105497771,0.274888559,96/620/188,0.5,0.6082,0.6592,0.6224,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.287234043,0.64893617,0.105497771,0.280832095,96/569/188,0.5,0.6147,0.6536,0.6255,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.287234043,0.691489362,0.105497771,0.274888559,96/620/188,0.5,0.6082,0.6592,0.6224,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.287234043,0.691489362,0.105497771,0.274888559,96/620/188,0.5,0.6168,0.6536,0.6271,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.287234043,0.691489362,0.105497771,0.274888559,96/620/188,0.5,0.6168,0.6536,0.6271,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch8-EN-nn_epoch7.mlp,0.393617021,0.739361702,0.208023774,0.27191679,170/1374/188,0.5,0.5952,0.6703,0.6162,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.287234043,0.691489362,0.105497771,0.274888559,96/620/188,0.5,0.6168,0.6536,0.6271,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.287234043,0.691489362,0.105497771,0.274888559,96/620/188,0.5,0.619,0.6536,0.6287,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.287234043,0.691489362,0.105497771,0.274888559,96/620/188,0.5,0.619,0.6592,0.6302,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.287234043,0.691489362,0.105497771,0.274888559,96/620/188,0.5,0.7294,0.6759,0.7145,
amzn1.echo-sdk-ams.app.f7d92ae4-7514-475f-ba04-f58b2835e7f1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.10982659,0.213872832,0.037601626,0.066056911,58/359/346,0.5,0.2203,0.4051,0.3133,
amzn1.echo-sdk-ams.app.f7d92ae4-7514-475f-ba04-f58b2835e7f1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.10982659,0.213872832,0.037601626,0.066056911,58/359/346,0.5,0.2203,0.4051,0.3133,
amzn1.echo-sdk-ams.app.f7d92ae4-7514-475f-ba04-f58b2835e7f1_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.10982659,0.210982659,0.037601626,0.06199187,58/330/346,0.5,0.2246,0.4051,0.3154,
amzn1.echo-sdk-ams.app.f7d92ae4-7514-475f-ba04-f58b2835e7f1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.10982659,0.213872832,0.037601626,0.066056911,58/359/346,0.5,0.2203,0.4051,0.3133,
amzn1.echo-sdk-ams.app.f7d92ae4-7514-475f-ba04-f58b2835e7f1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.10982659,0.213872832,0.037601626,0.066056911,58/359/346,0.5,0.2224,0.42,0.3218,
amzn1.echo-sdk-ams.app.f7d92ae4-7514-475f-ba04-f58b2835e7f1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.10982659,0.213872832,0.037601626,0.066056911,58/359/346,0.5,0.2224,0.42,0.3218,
amzn1.echo-sdk-ams.app.f7d92ae4-7514-475f-ba04-f58b2835e7f1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.10982659,0.213872832,0.037601626,0.066056911,58/359/346,0.5,0.2181,0.4072,0.3133,
amzn1.echo-sdk-ams.app.f7d92ae4-7514-475f-ba04-f58b2835e7f1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.10982659,0.213872832,0.037601626,0.066056911,58/359/346,0.5,0.2375,0.4349,0.3369,
amzn1.echo-sdk-ams.app.f7d92ae4-7514-475f-ba04-f58b2835e7f1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.10982659,0.213872832,0.037601626,0.066056911,58/359/346,0.5,0.4146,0.7846,0.6008,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,,0.316901408,0.447183099,133/444/284,,,0.5,0.0573,0.3361,0.2796,0.1819
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-20k_epoch9-en_epoch1.mlp,0.11971831,0.11971831,,,48/0/284,0.5,0.08,0.3227,0.2509,0.1885
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch4-EN_epoch8.mlp,0.316901408,0.422535211,,,133/423/284,0.5,0.0879,0.3007,0.2628,0.183
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch6-en_epoch5.mlp,0.11971831,0.154929577,,,48/77/284,0.5,0.0938,0.3031,0.2569,0.1874
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.126760563,0.323943662,,,47/181/284,0.5,0.1057,0.2738,0.2292,0.1808
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.126760563,0.323943662,,,47/181/284,0.5,0.1057,0.2738,0.2292,0.1808
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch6-en_epoch2.mlp,0.11971831,0.320422535,0.0341968911917/0.0787564766839/48,163,284,0.5,0.2994,0.2775,0.4258,0.2896
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch6-en_epoch5.mlp,0.11971831,0.313380282,0.034196891,0.087046632,48/146/284,0.5,0.3201,0.2921,0.3076,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch6-en_epoch2.mlp,0.11971831,0.320422535,0.034196891,0.078756477,48/163/284,0.5,0.2994,0.2775,0.2896,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch5.mlp,0.126760563,0.330985915,0.042487047,0.099481865,47/245/284,0.5,0.4723,0.6845,0.5672,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch6-en_epoch14.mlp,0.11971831,0.306338028,0.034196891,0.07253886,48/117/284,0.5,0.2776,0.3068,0.2907,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch16.mlp,0.126760563,0.327464789,0.042487047,0.098445596,47/242/284,0.5,0.4416,0.6723,0.5448,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch8-EN-nn_epoch16.mlp,0.327464789,0.577464789,0.174093264,0.305699482,140/1285/284,0.5,0.0741,0.2946,0.1726,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.126760563,0.278169014,0.042487047,0.088082902,47/279/284,0.5,0.4624,0.6198,0.5327,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.126760563,0.281690141,0.042487047,0.082901554,47/269/284,0.5,0.4416,0.6442,0.5322,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.126760563,0.278169014,0.042487047,0.086010363,47/279/284,0.5,0.4604,0.6405,0.5409,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.126760563,0.281690141,0.042487047,0.081865285,47/270/284,0.5,0.4416,0.6454,0.5327,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.126760563,0.278169014,0.042487047,0.086010363,47/279/284,0.5,0.4604,0.6405,0.5409,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.126760563,0.278169014,0.042487047,0.086010363,47/279/284,0.5,0.4565,0.6674,0.5508,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.126760563,0.278169014,0.042487047,0.086010363,47/279/284,0.5,0.4565,0.6674,0.5508,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch8-EN-nn_epoch7.mlp,0.327464789,0.570422535,0.174093264,0.2,140/1278/284,0.5,0.078,0.2762,0.1666,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.126760563,0.278169014,0.042487047,0.086010363,47/279/284,0.5,0.4565,0.6674,0.5508,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.126760563,0.278169014,0.042487047,0.086010363,47/279/284,0.5,0.0958,0.2946,0.1846,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.126760563,0.278169014,0.042487047,0.086010363,47/279/284,0.5,0.1077,0.2665,0.1786,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.126760563,0.278169014,0.042487047,0.086010363,47/279/284,0.5,0.5671,0.3141,0.454,

==> images/Reports_Feb-6.csv <==
Skill,Model,Grammar cov,Augmented cov,Grammar-bi cov,Augmented-bi cov,Grammar/Augmented/Live,Bleu,ICER,SER,SEMER,,,,SEMER,Skill usage,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.2,0.430232558,0.056397817,0.118859915,119/807/430,0.5,0.7902,0.9461,0.8863,183,1,,-0.420580221,430,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,baseline_fr,0,0,0,0,0/0/0,0,0.5331,0.6804,0.6239,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.04654d8f-d6cb-44d4-a3fe-c53732eac1b2_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.215384615,0.492307692,0.022988506,0.057471264,28/146/65,0.5,0.4512,0.4931,0.4645,195,1,,-0.031076582,65,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.04654d8f-d6cb-44d4-a3fe-c53732eac1b2_Live,baseline_fr,0,0,0,0,0/0/0,0,0.5738,0.1836,0.4505,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.0afff5d3-1615-4c87-af8d-f9e116998d33_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.172413793,0.431034483,0.018292683,0.071138211,45/286/116,0.5,0.2119,0.4205,0.3062,192,1,,0.026700572,116,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.0afff5d3-1615-4c87-af8d-f9e116998d33_Live,baseline_fr,0,0,0,0,0/0/0,0,0.2292,0.4182,0.3146,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.284671533,0.489051095,0.036601307,0.08496732,52/206/137,0.5,0.8901,0.004,0.2631,175,1,,-0.378208486,137,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,baseline_fr,0,0,0,0,0/0/0,0,0.8241,0.9195,0.1909,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.3dcfc44d-faf0-4441-9a82-16911fd1fbb0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.229166667,0.395833333,0.069767442,0.151162791,51/110/48,0.5,0.4611,,0.4709,200,1,,0.224472991,48,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.3dcfc44d-faf0-4441-9a82-16911fd1fbb0_Live,baseline_fr,0,0,0,0,0/0/0,0,".6
IC",".0
IN",0.6072,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.4a9ece2b-1d76-45de-810a-821cc08c97c1_Live,lstm2-bd-12k-150_epoch6-EN-fr_epoch6.mlp,0.003003003,0.006006006,0,0,1/1/333,0.5,0.0558,0.0816,0.0683,103,1,,0,333,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.4a9ece2b-1d76-45de-810a-821cc08c97c1_Live,baseline_fr,0,0,0,0,0/0/0,0,0.0558,0.0816,0.0683,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.58ebc8c0-2d8a-43e2-a820-dac67db1d3f0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.808510638,0.921985816,0.304904051,0.36673774,323/598/141,0.5,,,0.5402,198,1,,-0.48569857,141,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.58ebc8c0-2d8a-43e2-a820-dac67db1d3f0_Live,baseline_fr,0,0,0,0,0/0/0,0,0.335,"aN
IN",0.3636,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.5b902dbe-ef94-4a47-83be-5b6b1c470fa5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.161073826,0.261744966,0.062200957,0.088516746,40/214/149,0.5,0.6824,0.1743,0.4883,194,1,,-0.322947711,149,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.5b902dbe-ef94-4a47-83be-5b6b1c470fa5_Live,baseline_fr,0,0,0,0,0/0/0,0,0.4196,0.2874,0.3691,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.60786130-18f6-476f-b716-d0a109fe6b1c_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.269461078,0.550898204,0.06156406,0.131447587,85/446/167,0.5,0.9331,0.4309,0.229,205,1,,0.707609806,167,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.60786130-18f6-476f-b716-d0a109fe6b1c_Live,baseline_fr,0,0,0,0,0/0/0,0,0.1497,0.2154,0.7832,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.146456693,0.035870092,0.057198255,63/233/635,0.5,0.4148,0.1307,0.7219,167,1,,-0.573452485,635,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,baseline_fr,0,0,0,0,0/0/0,0,0.4767,0.4349,0.4588,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.102564103,0.188034188,0.018404908,0.036809816,13/46/117,0.5,0.6033,0.7281,0.6382,170,1,,-0.317234262,117,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,baseline_fr,0,0,0,0,0/0/0,0,0.472,0.5167,0.4845,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.981b5af5-089f-4112-9913-4588bc5beb2a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.661971831,0.830985915,0.094674556,0.272189349,223/503/71,0.5,0.9848,,0.9848,206,1,,-0.15006423,71,,529,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.981b5af5-089f-4112-9913-4588bc5beb2a_Live,baseline_fr,0,0,0,0,0/0/0,0,0.8563,"aN
IN",0.8563,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.a541d062-bdb1-4395-b1e2-5d1106ff4ff1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.822222222,0.911111111,0.449039882,0.536189069,204/418/180,0.5,,,,189,1,,1,180,,481,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.a541d062-bdb1-4395-b1e2-5d1106ff4ff1_Live,baseline_fr,0,0,0,0,0/0/0,0,0.2266,"aN
IN",0.2266,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.bddf39d8-87aa-4400-81b8-3707d0b6b07a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.052631579,0.133971292,0.002074689,0.01659751,45/169/209,0.5,0.0607,0.9541,0.4934,188,1,,-1.392822502,209,,395,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.bddf39d8-87aa-4400-81b8-3707d0b6b07a_Live,baseline_fr,0,0,0,0,0/0/0,0,0.1873,0.2264,0.2062,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.c3ec6c23-b9d7-4190-b7d0-d58cf372366b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.219512195,0.390243902,0.109243697,0.151260504,18/68/41,0.5,0.9959,,0.9959,201,1,,-0.360147501,41,,493,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.c3ec6c23-b9d7-4190-b7d0-d58cf372366b_Live,baseline_fr,0,0,0,0,0/0/0,0,0.7322,"aN
IN",0.7322,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.d6b53286-5fec-4e66-84c4-07ff80e7c58b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.010370961,0.023932988,0.003348681,0.005232315,36/128/2507,0.5,0.9991,0.0136,0.0061,186,1,,0.993778684,820,,4474,,728,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.d6b53286-5fec-4e66-84c4-07ff80e7c58b_Live,baseline_fr,0,0,0,0,0/0/0,0,0.9628,0.9992,0.9805,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.150943396,0.381132075,0.086752638,0.180539273,76/453/265,0.5,0.4462,0.6617,0.5511,181,1,,-0.526592798,265,,567,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,baseline_fr,0,0,0,0,0/0/0,0,0.3156,0.4089,0.361,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.ed4e8815-c350-4d56-bfd2-e5f3667c9573_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.061068702,0.221374046,0.004538578,0.006051437,18/135/131,0.5,0.7847,0.788,0.7863,199,1,,-0.65293252,131,,446,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.ed4e8815-c350-4d56-bfd2-e5f3667c9573_Live,baseline_fr,0,0,0,0,0/0/0,0,0.1883,0.7809,0.4757,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.287234043,0.691489362,0.105497771,0.274888559,96/620/188,0.5,0.7294,0.6759,0.7145,178,1,,-0.133767058,188,,462,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,baseline_fr,0,0,0,0,0/0/0,0,0.6103,0.6815,0.6302,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.f7d92ae4-7514-475f-ba04-f58b2835e7f1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.10982659,0.213872832,0.037601626,0.066056911,58/359/346,0.5,0.4146,0.7846,0.6008,203,1,,-0.904882689,346,,463,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.f7d92ae4-7514-475f-ba04-f58b2835e7f1_Live,baseline_fr,0,0,0,0,0/0/0,0,0.2246,0.4051,0.3154,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.126760563,0.278169014,0.042487047,0.086010363,47/279/284,0.5,0.5671,0.3141,0.454,174,1,,0.13093415,284,,1012,,,,,,,,,,,,,,,,,,,,,,,,,,,
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,baseline_fr,0,0,0,0,0/0/0,0,0.4288,0.6381,0.5224,,2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,-0.420580221,-0.031076582,0.026700572,-0.378208486,0.224472991,0,-0.48569857,-0.322947711,0.707609806,-0.573452485,-0.317234262,-0.15006423,1,-1.392822502,-0.360147501,0.993778684,-0.526592798,-0.65293252,-0.133767058,-0.904882689,0.13093415

==> images/Reports_root.csv <==
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,baseline_fr,0,0,0,0,0/0/0,0,0.5331,0.6804,0.6239
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.2,0.430232558,0.056397817,0.118859915,119/807/430,0.5,0.4004,0.6154,0.5329
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,baseline_fr,0,0,0,0,0/0/0,0,0.5331,0.6804,0.6239
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.2,0.430232558,0.056397817,0.118859915,119/807/430,0.5,0.5616,0.8671,0.7498
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.2,0.430232558,0.056397817,0.118859915,119/807/430,0.5,0.7902,0.9461,0.8863
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,baseline_fr,0,0,0,0,0/0/0,0,0.5331,0.6804,0.6239
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.2,0.430232558,0.056397817,0.118859915,119/807/430,0.5,0.7902,0.9461,0.8863
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,baseline_fr,0,0,0,0,0/0/0,0,0.5331,0.6804,0.6239
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-150-12k.v3.mlp,0.2,0.2,0.056397817,0.056397817,119/0/430,0.5,".0
IC",".0
IN",".0
IN"
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,baseline_fr,0,0,0,0,0/0/0,0,0.5331,0.6804,0.6239
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-150-12k.v3.mlp,0.2,0.2,0.056397817,0.056397817,119/0/430,0.5,".0
IC",".0
IN",".0
IN"
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,baseline_fr,0,0,0,0,0/0/0,0,0.5331,0.6804,0.6239
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,baseline_fr,0,0,0,0,0/0/0,0,0.5331,0.6804,0.6239
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,baseline_fr,0,0,0,0,0/0/0,0,0.5331,0.6804,0.6239
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,baseline_fr,0,0,0,0,0/0/0,0,0.5331,0.6804,0.6239
amzn1.echo-sdk-ams.app.0087c89b-eeca-4c44-836d-bda79568d1d9_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.2,0.46744186,0.056397817,0.090357793,119/883/430,0.5,0.7168,0.9166,0.8399
amzn1.echo-sdk-ams.app.04654d8f-d6cb-44d4-a3fe-c53732eac1b2_Live,baseline_fr,0,0,0,0,0/0/0,0,0.5738,0.1836,0.4505
amzn1.echo-sdk-ams.app.04654d8f-d6cb-44d4-a3fe-c53732eac1b2_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.215384615,0.492307692,0.022988506,0.057471264,28/146/65,0.5,0.4198,0.0272,0.2956
amzn1.echo-sdk-ams.app.04654d8f-d6cb-44d4-a3fe-c53732eac1b2_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.215384615,0.492307692,0.022988506,0.057471264,28/146/65,0.5,0.4182,0.0238,0.2935
amzn1.echo-sdk-ams.app.04654d8f-d6cb-44d4-a3fe-c53732eac1b2_Live,baseline_fr,0,0,0,0,0/0/0,0,0.5738,0.1836,0.4505
amzn1.echo-sdk-ams.app.04654d8f-d6cb-44d4-a3fe-c53732eac1b2_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.215384615,0.492307692,0.022988506,0.057471264,28/146/65,0.5,0.4512,0.4931,0.4645
amzn1.echo-sdk-ams.app.0afff5d3-1615-4c87-af8d-f9e116998d33_Live,baseline_fr,0,0,0,0,0/0/0,0,0.2292,0.4182,0.3146
amzn1.echo-sdk-ams.app.0afff5d3-1615-4c87-af8d-f9e116998d33_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.172413793,0.431034483,0.018292683,0.071138211,45/286/116,0.5,0.2215,0.3995,0.302
amzn1.echo-sdk-ams.app.0afff5d3-1615-4c87-af8d-f9e116998d33_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.172413793,0.431034483,0.018292683,0.071138211,45/286/116,0.5,0.2177,0.3785,0.2903
amzn1.echo-sdk-ams.app.0afff5d3-1615-4c87-af8d-f9e116998d33_Live,baseline_fr,0,0,0,0,0/0/0,0,0.2292,0.4182,0.3146
amzn1.echo-sdk-ams.app.0afff5d3-1615-4c87-af8d-f9e116998d33_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.172413793,0.431034483,0.018292683,0.071138211,45/286/116,0.5,0.2119,0.4205,0.3062
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,baseline_fr,0,0,0,0,0/0/0,0,0.8241,0.9195,0.1909
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.284671533,0.489051095,0.036601307,0.08496732,52/206/137,0.5,0.8241,".0
IN",0.2179
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.284671533,0.489051095,0.036601307,0.08496732,52/206/137,0.5,0.8241,0.9986,0.2174
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,baseline_fr,0,0,0,0,0/0/0,0,0.8241,0.9195,0.1909
amzn1.echo-sdk-ams.app.26331ba0-28ea-4266-ba3b-fe68d60cbe03_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.284671533,0.489051095,0.036601307,0.08496732,52/206/137,0.5,0.8901,0.004,0.2631
amzn1.echo-sdk-ams.app.3dcfc44d-faf0-4441-9a82-16911fd1fbb0_Live,baseline_fr,0,0,0,0,0/0/0,0,".6
IC",".0
IN",0.6072
amzn1.echo-sdk-ams.app.3dcfc44d-faf0-4441-9a82-16911fd1fbb0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.229166667,0.395833333,0.069767442,0.151162791,51/110/48,0.5,0.0277,".7
IN",".04
I"
amzn1.echo-sdk-ams.app.3dcfc44d-faf0-4441-9a82-16911fd1fbb0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.229166667,0.395833333,0.069767442,0.151162791,51/110/48,0.5,0.0277,".7
IN",".04
I"
amzn1.echo-sdk-ams.app.3dcfc44d-faf0-4441-9a82-16911fd1fbb0_Live,baseline_fr,0,0,0,0,0/0/0,0,".6
IC",".0
IN",0.6072
amzn1.echo-sdk-ams.app.3dcfc44d-faf0-4441-9a82-16911fd1fbb0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.229166667,0.395833333,0.069767442,0.151162791,51/110/48,0.5,0.4611,".0
IN",0.4709
amzn1.echo-sdk-ams.app.4a9ece2b-1d76-45de-810a-821cc08c97c1_Live,baseline_fr,0,0,0,0,0/0/0,0,0.0558,0.0816,0.0683
amzn1.echo-sdk-ams.app.4a9ece2b-1d76-45de-810a-821cc08c97c1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.003003003,0.015015015,0,0.001964637,1/4/333,0.5,0.0558,0.0816,0.0683
amzn1.echo-sdk-ams.app.4a9ece2b-1d76-45de-810a-821cc08c97c1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.003003003,0.015015015,0,0.001964637,1/4/333,0.5,0.0558,0.0816,0.0683
amzn1.echo-sdk-ams.app.4a9ece2b-1d76-45de-810a-821cc08c97c1_Live,baseline_fr,0,0,0,0,0/0/0,0,0.0558,0.0816,0.0683
amzn1.echo-sdk-ams.app.4a9ece2b-1d76-45de-810a-821cc08c97c1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.003003003,0.015015015,0,0.001964637,1/4/333,0.5,0.0558,0.0816,0.0683
amzn1.echo-sdk-ams.app.58ebc8c0-2d8a-43e2-a820-dac67db1d3f0_Live,baseline_fr,0,0,0,0,0/0/0,0,0.335,"aN
IN",0.3636
amzn1.echo-sdk-ams.app.58ebc8c0-2d8a-43e2-a820-dac67db1d3f0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.808510638,0.921985816,0.304904051,0.36673774,323/598/141,0.5,0.2337,"aN
IN",0.2519
amzn1.echo-sdk-ams.app.58ebc8c0-2d8a-43e2-a820-dac67db1d3f0_Live,baseline_fr,0,0,0,0,0/0/0,0,0.335,"aN
IN",0.3636
amzn1.echo-sdk-ams.app.58ebc8c0-2d8a-43e2-a820-dac67db1d3f0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.808510638,0.921985816,0.304904051,0.36673774,323/598/141,0.5,0.2961,"aN
IN",0.3324
amzn1.echo-sdk-ams.app.58ebc8c0-2d8a-43e2-a820-dac67db1d3f0_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.808510638,0.921985816,0.304904051,0.36673774,323/598/141,0.5,".0
IC","aN
IN",0.5402
amzn1.echo-sdk-ams.app.5b902dbe-ef94-4a47-83be-5b6b1c470fa5_Live,baseline_fr,0,0,0,0,0/0/0,0,0.4196,0.2874,0.3691
amzn1.echo-sdk-ams.app.5b902dbe-ef94-4a47-83be-5b6b1c470fa5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.161073826,0.261744966,0.062200957,0.088516746,40/214/149,0.5,0.395,0.3363,0.3726
amzn1.echo-sdk-ams.app.5b902dbe-ef94-4a47-83be-5b6b1c470fa5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.161073826,0.261744966,0.062200957,0.088516746,40/214/149,0.5,0.4026,0.2935,0.3609
amzn1.echo-sdk-ams.app.5b902dbe-ef94-4a47-83be-5b6b1c470fa5_Live,baseline_fr,0,0,0,0,0/0/0,0,0.4196,0.2874,0.3691
amzn1.echo-sdk-ams.app.5b902dbe-ef94-4a47-83be-5b6b1c470fa5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.161073826,0.261744966,0.062200957,0.088516746,40/214/149,0.5,0.6824,0.1743,0.4883
amzn1.echo-sdk-ams.app.60786130-18f6-476f-b716-d0a109fe6b1c_Live,baseline_fr,0,0,0,0,0/0/0,0,0.1497,0.2154,0.7832
amzn1.echo-sdk-ams.app.60786130-18f6-476f-b716-d0a109fe6b1c_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.269461078,0.550898204,0.06156406,0.131447587,85/446/167,0.5,0.0809,0.203,0.7479
amzn1.echo-sdk-ams.app.60786130-18f6-476f-b716-d0a109fe6b1c_Live,baseline_fr,0,0,0,0,0/0/0,0,0.1497,0.2154,0.7832
amzn1.echo-sdk-ams.app.60786130-18f6-476f-b716-d0a109fe6b1c_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.269461078,0.550898204,0.06156406,0.131447587,85/446/167,0.5,0.0951,0.2085,0.7569
amzn1.echo-sdk-ams.app.60786130-18f6-476f-b716-d0a109fe6b1c_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.269461078,0.550898204,0.06156406,0.131447587,85/446/167,0.5,0.9331,0.4309,0.229
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,baseline_fr,0,0,0,0,0/0/0,0,0.4767,0.4349,0.4588
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.146456693,0.035870092,0.057198255,63/233/635,0.5,0.4324,0.5415,0.4792
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.146456693,0.035870092,0.057198255,63/233/635,0.5,0.4335,0.5429,0.4804
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.146456693,0.035870092,0.057198255,63/233/635,0.5,0.3598,0.6631,0.4899
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,baseline_fr,0,0,0,0,0/0/0,0,0.4767,0.4349,0.4588
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.078740157,0.146456693,0.035870092,0.057198255,63/233/635,0.5,0.4148,0.1307,0.7219
amzn1.echo-sdk-ams.app.69da691e-4802-437a-8265-16fa277d167b_Live,baseline_fr,0,0,0,0,0/0/0,0,0.4767,0.4349,0.4588
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,baseline_fr,0,0,0,0,0/0/0,0,0.472,0.5167,0.4845
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.102564103,0.188034188,0.018404908,0.036809816,13/46/117,0.5,0.4148,0.2617,0.372
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.102564103,0.188034188,0.018404908,0.036809816,13/46/117,0.5,0.4161,0.208,0.358
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,baseline_fr,0,0,0,0,0/0/0,0,0.472,0.5167,0.4845
amzn1.echo-sdk-ams.app.7fd4ea87-0f20-44ed-a215-2f0ae2ea5107_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.102564103,0.188034188,0.018404908,0.036809816,13/46/117,0.5,0.6033,0.7281,0.6382
amzn1.echo-sdk-ams.app.981b5af5-089f-4112-9913-4588bc5beb2a_Live,baseline_fr,0,0,0,0,0/0/0,0,0.8563,"aN
IN",0.8563
amzn1.echo-sdk-ams.app.981b5af5-089f-4112-9913-4588bc5beb2a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.661971831,0.830985915,0.094674556,0.272189349,223/503/71,0.5,0.8449,"aN
IN",0.8449
amzn1.echo-sdk-ams.app.981b5af5-089f-4112-9913-4588bc5beb2a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.661971831,0.830985915,0.094674556,0.272189349,223/503/71,0.5,0.8449,"aN
IN",0.8449
amzn1.echo-sdk-ams.app.981b5af5-089f-4112-9913-4588bc5beb2a_Live,baseline_fr,0,0,0,0,0/0/0,0,0.8563,"aN
IN",0.8563
amzn1.echo-sdk-ams.app.981b5af5-089f-4112-9913-4588bc5beb2a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.661971831,0.830985915,0.094674556,0.272189349,223/503/71,0.5,0.9848,"aN
IN",0.9848
amzn1.echo-sdk-ams.app.a541d062-bdb1-4395-b1e2-5d1106ff4ff1_Live,baseline_fr,0,0,0,0,0/0/0,0,0.2266,"aN
IN",0.2266
amzn1.echo-sdk-ams.app.a541d062-bdb1-4395-b1e2-5d1106ff4ff1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.822222222,0.911111111,0.449039882,0.536189069,204/418/180,0.5,0.1372,"aN
IN",0.1372
amzn1.echo-sdk-ams.app.a541d062-bdb1-4395-b1e2-5d1106ff4ff1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.822222222,0.911111111,0.449039882,0.536189069,204/418/180,0.5,0.1975,"aN
IN",0.1975
amzn1.echo-sdk-ams.app.a541d062-bdb1-4395-b1e2-5d1106ff4ff1_Live,baseline_fr,0,0,0,0,0/0/0,0,0.2266,"aN
IN",0.2266
amzn1.echo-sdk-ams.app.a541d062-bdb1-4395-b1e2-5d1106ff4ff1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.822222222,0.911111111,0.449039882,0.536189069,204/418/180,0.5,".0
IC","aN
IN",".0
IN"
amzn1.echo-sdk-ams.app.bddf39d8-87aa-4400-81b8-3707d0b6b07a_Live,baseline_fr,0,0,0,0,0/0/0,0,0.1873,0.2264,0.2062
amzn1.echo-sdk-ams.app.bddf39d8-87aa-4400-81b8-3707d0b6b07a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.052631579,0.133971292,0.002074689,0.01659751,45/169/209,0.5,0.162,0.1994,0.1801
amzn1.echo-sdk-ams.app.bddf39d8-87aa-4400-81b8-3707d0b6b07a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.052631579,0.133971292,0.002074689,0.01659751,45/169/209,0.5,0.1696,0.2183,0.1932
amzn1.echo-sdk-ams.app.bddf39d8-87aa-4400-81b8-3707d0b6b07a_Live,baseline_fr,0,0,0,0,0/0/0,0,0.1873,0.2264,0.2062
amzn1.echo-sdk-ams.app.bddf39d8-87aa-4400-81b8-3707d0b6b07a_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.052631579,0.133971292,0.002074689,0.01659751,45/169/209,0.5,0.0607,0.9541,0.4934
amzn1.echo-sdk-ams.app.c3ec6c23-b9d7-4190-b7d0-d58cf372366b_Live,baseline_fr,0,0,0,0,0/0/0,0,0.7322,"aN
IN",0.7322
amzn1.echo-sdk-ams.app.c3ec6c23-b9d7-4190-b7d0-d58cf372366b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.219512195,0.390243902,0.109243697,0.151260504,18/68/41,0.5,0.7322,"aN
IN",0.7322
amzn1.echo-sdk-ams.app.c3ec6c23-b9d7-4190-b7d0-d58cf372366b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.219512195,0.390243902,0.109243697,0.151260504,18/68/41,0.5,0.7322,"aN
IN",0.7322
amzn1.echo-sdk-ams.app.c3ec6c23-b9d7-4190-b7d0-d58cf372366b_Live,baseline_fr,0,0,0,0,0/0/0,0,0.7322,"aN
IN",0.7322
amzn1.echo-sdk-ams.app.c3ec6c23-b9d7-4190-b7d0-d58cf372366b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.219512195,0.390243902,0.109243697,0.151260504,18/68/41,0.5,0.9959,"aN
IN",0.9959
amzn1.echo-sdk-ams.app.d6b53286-5fec-4e66-84c4-07ff80e7c58b_Live,baseline_fr,0,0,0,0,0/0/0,0,0.9628,0.9992,0.9805
amzn1.echo-sdk-ams.app.d6b53286-5fec-4e66-84c4-07ff80e7c58b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.010370961,0.023932988,0.003348681,0.005232315,36/128/2507,0.5,0.04,0.075,0.057
amzn1.echo-sdk-ams.app.d6b53286-5fec-4e66-84c4-07ff80e7c58b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.010370961,0.023932988,0.003348681,0.005232315,36/128/2507,0.5,0.04,0.0741,0.0566
amzn1.echo-sdk-ams.app.d6b53286-5fec-4e66-84c4-07ff80e7c58b_Live,baseline_fr,0,0,0,0,0/0/0,0,0.9628,0.9992,0.9805
amzn1.echo-sdk-ams.app.d6b53286-5fec-4e66-84c4-07ff80e7c58b_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.010370961,0.023932988,0.003348681,0.005232315,36/128/2507,0.5,0.9991,0.0136,0.0061
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,baseline_fr,0,0,0,0,0/0/0,0,0.3156,0.4089,0.361
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.150943396,0.381132075,0.086752638,0.180539273,76/453/265,0.5,0.2486,0.2639,0.2561
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.150943396,0.381132075,0.086752638,0.180539273,76/453/265,0.5,0.268,0.262,0.2651
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,baseline_fr,0,0,0,0,0/0/0,0,0.3156,0.4089,0.361
amzn1.echo-sdk-ams.app.e7e5a4db-2ac1-4e78-a24c-0b8caa49f1f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.150943396,0.381132075,0.086752638,0.180539273,76/453/265,0.5,0.4462,0.6617,0.5511
amzn1.echo-sdk-ams.app.ed4e8815-c350-4d56-bfd2-e5f3667c9573_Live,baseline_fr,0,0,0,0,0/0/0,0,0.1883,0.7809,0.4757
amzn1.echo-sdk-ams.app.ed4e8815-c350-4d56-bfd2-e5f3667c9573_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.061068702,0.221374046,0.004538578,0.006051437,18/135/131,0.5,0.1008,0.788,0.4341
amzn1.echo-sdk-ams.app.ed4e8815-c350-4d56-bfd2-e5f3667c9573_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.061068702,0.221374046,0.004538578,0.006051437,18/135/131,0.5,0.1031,0.788,0.4353
amzn1.echo-sdk-ams.app.ed4e8815-c350-4d56-bfd2-e5f3667c9573_Live,baseline_fr,0,0,0,0,0/0/0,0,0.1883,0.7809,0.4757
amzn1.echo-sdk-ams.app.ed4e8815-c350-4d56-bfd2-e5f3667c9573_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.061068702,0.221374046,0.004538578,0.006051437,18/135/131,0.5,0.7847,0.788,0.7863
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,baseline_fr,0,0,0,0,0/0/0,0,0.6103,0.6815,0.6302
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.287234043,0.691489362,0.105497771,0.274888559,96/620/188,0.5,0.619,0.6536,0.6287
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.287234043,0.691489362,0.105497771,0.274888559,96/620/188,0.5,0.619,0.6592,0.6302
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,baseline_fr,0,0,0,0,0/0/0,0,0.6103,0.6815,0.6302
amzn1.echo-sdk-ams.app.f2c1163c-7af7-4d3f-a5d7-deda3893f4d4_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.287234043,0.691489362,0.105497771,0.274888559,96/620/188,0.5,0.7294,0.6759,0.7145
amzn1.echo-sdk-ams.app.f7d92ae4-7514-475f-ba04-f58b2835e7f1_Live,baseline_fr,0,0,0,0,0/0/0,0,0.2246,0.4051,0.3154
amzn1.echo-sdk-ams.app.f7d92ae4-7514-475f-ba04-f58b2835e7f1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.10982659,0.213872832,0.037601626,0.066056911,58/359/346,0.5,0.2181,0.4072,0.3133
amzn1.echo-sdk-ams.app.f7d92ae4-7514-475f-ba04-f58b2835e7f1_Live,baseline_fr,0,0,0,0,0/0/0,0,0.2246,0.4051,0.3154
amzn1.echo-sdk-ams.app.f7d92ae4-7514-475f-ba04-f58b2835e7f1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.10982659,0.213872832,0.037601626,0.066056911,58/359/346,0.5,0.2375,0.4349,0.3369
amzn1.echo-sdk-ams.app.f7d92ae4-7514-475f-ba04-f58b2835e7f1_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.10982659,0.213872832,0.037601626,0.066056911,58/359/346,0.5,0.4146,0.7846,0.6008
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,baseline_fr,0,0,0,0,0/0/0,0,0.4288,0.6381,0.5224
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.126760563,0.278169014,0.042487047,0.086010363,47/279/284,0.5,0.0958,0.2946,0.1846
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.126760563,0.278169014,0.042487047,0.086010363,47/279/284,0.5,0.1077,0.2665,0.1786
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,baseline_fr,0,0,0,0,0/0/0,0,0.4288,0.6381,0.5224
amzn1.echo-sdk-ams.app.ffec75cf-db97-4f71-87ea-7fd4efc783f5_Live,lstm2-bd-12k-150_epoch8-EN-fr_epoch4.mlp,0.126760563,0.278169014,0.042487047,0.086010363,47/279/284,0.5,0.5671,0.3141,0.454
